On a Special Case of the Generalized Neighbourhood Problem

For a given finite class of finite graphs H, a graph G is called a realization of H if the neighbourhood of its any vertex induces the subgraph isomorphic to a graph of H. We consider the following problem known as the Generalized Neighbourhood Problem (GNP): given a finite class of finite graphs H, does there exist a non-empty graph G that is a realization of H? In fact, there are two modifications of that problem, namely the finite (the existence of a finite realization is required) and infinite one (the realization is required to be infinite). In this paper we show that GNP and its modifications for all finite classes H of finite graphs are reduced to the same problems with an additional restriction on H. Namely, the orders of any two graphs of H are equal and every graph of H has exactly s dominating vertices.

==> language.dat <==
% File    : language.dat
% Purpose : specify which hypenation patterns to load 
%           while running iniTeX 

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% CAUTION: the first language will be the default if no style-file
%          (e.g. german.sty) is used.
% Since version 3.0 of TeX, hyphenation patterns for multiple languages are
% possible. Unless you know what you are doing, please let the american
% english patterns be the first ones. The babel system allows you to
% easily change the active language for your texts. For more information,
% have a look to the documentation in texmf/doc/generic/babel.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% The hyphenation pattern files are in the dirctory:
%   texmf/tex/generic/hyphen


% The US-english patterns should be loaded *always* and as *first* ones.
% Define USenglish as an alias for american.
american ushyph1.tex
=USenglish

% UK english, TWO LINES!
%british  ukhyphen.tex
%=UKenglish

% english should always be defined. Either an alias for american or british.
=english

% French, TWO lines!
french      fr19998t.tex
=patois

german      dehypht.tex
=austrian

% For use with ngerman.sty (neue Rechtschreibung):
ngerman     dehyphn.tex
=naustrian

% The following languages are disabled by default. Uncomment, what you need.
%bahasa     inhyph.tex
%catalan    cahyph.tex
%croatian   hrhyph.tex
%czech      czhyph2e.tex
%danish     dkhyphen.tex
%dutch      nehyph2.tex  % or nehyphx.tex
%finnish    fi8hyph.tex
%galician   gahyph.tex
%greek      grhyph.tex
%italian    ithyph.tex
%latin      lahyph8.tex     % for T1 encoding. Use lahyph7.tex for OT1.
%magyar     huhyph.tex
%norsk      nohyph.tex
%polish     plhyph.tex
%portuges   pt8hyph.tex
%romanian   rohyphen.tex
russian ruhyphen.tex    % note: edit ruhyphen.tex for your encoding!
%serbocroatian  shhyphl.tex
%slovak         skhyph2e.tex
%slovene    sihyph22.tex
%spanish    sphyph.tex
%swedish    sehyph.tex
%turkish    trhyph.tex

% A "language" without hyphenation:
nohyphenation zerohyph.tex

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Please contact me, if for any of the following languages there are
% freely available hyphenation tables:
%   esperanto slovak
% I might want to include them in a future version of this file.
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
% Email   : Thomas Esser, te@informatik.uni-hannover.de
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

